Ant Colony Optimization for Mining Gradual Patterns

Gradual pattern extraction is a field in (KDD) Knowledge Discovery in Databases that maps correlations between attributes of a data set as gradual dependencies. A gradual dependency may take a form of "the more Attribute K , the less Attribute L". In this paper, we propose an ant colony optimization technique that uses a probabilistic approach to learn and extract frequent gradual patterns. Through computational experiments on real-world data sets, we compared the performance of our ant-based algorithm to an existing gradual item set extraction algorithm and we found out that our algorithm outperforms the later especially when dealing with large data sets.

==> bc_memory.dat <==
%% LaTeX2e file `bc_memory.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2022/08/31.
%%
 Support ACG ACP GAG GRA PRM PSO
 0.5 103.0 373.0 84.9 98.6 10444.0 75.6
 0.6 93.0 365.0 80.5 59.6 9814.0 74.4
 0.7 105.0 399.0 81.5 47.4 9919.0 75.5
 0.8 106.0 368.0 80.7 43.8 9678.0 75.5
 0.9 108.0 365.0 81.2 43.8 9226.0 79.1
 


==> bc_pattern.dat <==
%% LaTeX2e file `bc_pattern.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2022/08/31.
%%
 Support ACG ACP GAG GRA PRM PSO
 0.5 12.0 6.0 1.0 58.0 19.0 1.0
 0.6 2.0 4.0 1.0 12.0 19.0 1.0
 0.7 1.0 8.0 1.0 4.0 19.0 1.0
 0.8 0.0 3.0 1.0 2.0 18.0 1.0
 0.9 0.0 4.0 1.0 2.0 17.0 1.0
 


==> bc_runtime.dat <==
%% LaTeX2e file `bc_runtime.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2022/08/31.
%%
 Support ACG ACP GAG GRA PRM PSO
 0.5 0.149 0.491 0.034 1.212 15.720 0.036
 0.6 0.055 0.530 0.031 0.530 16.590 0.032
 0.7 0.140 0.586 0.032 0.469 15.940 0.035
 0.8 0.165 0.548 0.031 0.464 14.980 0.035
 0.9 0.185 0.589 0.031 0.461 13.910 0.031
 


==> buoys_memory.dat <==
%% LaTeX2e file `buoys_memory.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2022/08/31.
%%
 Support ACG GAG GRA PSO
 0.5 156.0 103.0 1000 95.1
 0.6 146.0 104.0 1000 93.0
 0.7 156.0 103.0 122.0 94.1
 0.8 152.0 104.0 96.7 94.3
 0.9 158.0 99.8 67.1 93.5
 


==> buoys_runtime.dat <==
%% LaTeX2e file `buoys_runtime.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2022/08/31.
%%
 Support ACG GAG GRA PSO
 0.5 136.200 124.500 2000 106.400
 0.6 110.200 116.100 2000 108.000
 0.7 138.500 108.100 531.400 124.700
 0.8 122.300 125.600 409.000 130.000
 0.9 155.800 91.050 370.100 103.400
 


==> c2k_memory.dat <==
%% LaTeX2e file `c2k_memory.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2022/08/31.
%%
   Support ACG GAG GRA PSO
   0.5 199.0 114.0 208.0 105.0
 0.6 199.0 101.0 140.0 95.1
 0.7 198.0 99.1 80.8 95.9
 0.8 199.0 97.2 65.3 92.5
 0.9 199.0 89.0 40.7 91.7
 


==> c2k_runtime.dat <==
%% LaTeX2e file `c2k_runtime.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2022/08/31.
%%
   Support ACG GAG GRA PSO
 0.5 29.250 24.650 389.700 28.380
 0.6 18.700 14.480 156.700 13.930
 0.7 20.870 15.210 126.000 20.180
 0.8 23.680 12.720 94.620 19.580
 0.9 15.510 7.942 35.560 11.370
 


==> uci_memory.dat <==
%% LaTeX2e file `uci_memory.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2022/08/31.
%%
 Support ACG GAG GRA PSO
 0.5 117.0 96.5 63.2 88.0
 0.6 110.0 95.4 65.1 84.8
 0.7 105.0 95.2 65.1 84.3
 0.8 104.0 95.7 57.9 86.6
 0.9 104.0 95.7 57.8 87.6 
 


==> uci_runtime.dat <==
%% LaTeX2e file `uci_runtime.dat'
%% generated by the `filecontents' environment
%% from source `main' on 2022/08/31.
%%
 Support ACG GAG GRA PSO
 0.5 375.100 297.500 382.900 412.600
 0.6 248.800 263.800 255.200 193.800
 0.7 274.300 240.300 254.200 167.200
 0.8 226.200 224.400 223.400 213.600
 0.9 230.400 227.700 221.100 355.100
 

